KinyaMed: Seeds, Not Rows -- What a Corpus Requirement Written in the Wrong Unit Fails to Constrain

Triage decides who is seen first. Building an urgency classifier for patient-voice Kinyarwanda, we found our specification could be met without producing anything it was meant to secure. We report that, and the instruments that detect it, instead of a classifier. Designed for the four languages a Rwandan health centre receives, with every instrument per-language: sentences are authored in all four arms and rows generate in one, because the frame slots those three need do not exist. Our requirement asked for one million examples; generation produced them in 130 seconds. It fails four of the nine quality gates in that specification, six when rows are attributed to their source sentence. The binding gate counts distinct authored seed phrases, not rows: at our 165, no corpus passes at any row count. Two shortfalls follow and differ: 2,835 further sentences to pass the seed-count gate, 19,835 to reach the stated million rows, because a separate gate caps a seed at 50 rows. Rows come from a machine at 7,700 per second; seeds from clinicians. A row count constrains the cheap quantity, leaves the expensive one free, and so does not constrain quality at all. Two further negatives follow. An evaluation set of 17,942 rows built from nine distinct sentences supports no verdict: our gate, which counts distinct sentences, refuses 38 of its cells and reports nothing. A model trained on a corpus of uniform surface form changes its predicted urgency for 31.5% of inputs under capitalisation and 21.0% under a single typo, reported as measurement and not attribution. A model directory shipped without its tokenizer loads without error and answers its class prior on input it cannot read, with well-formed probabilities. No figure here is evidence of model quality; the contribution is the apparatus and the negative results it produced, reproducible from a clean clone except where marked NOT REPRODUCIBLE.

==> generated/seed_curve.dat <==
# GENERATED FILE - DO NOT EDIT BY HAND.
# Written by review/emit_seed_curve.py.
# Arithmetic on the gate thresholds in dataset/corpus_gates.py, not a
# measurement: y = x * rows_per_seed where x >= seed_floor, else 0.
# seed_floor=3000  rows_per_seed=50  ours=165
seeds rows
0 0
165 0
250 0
500 0
750 0
1000 0
1250 0
1500 0
1750 0
2000 0
2250 0
2500 0
2750 0
2999 0
3000 150000
3250 162500
3500 175000
3750 187500
4000 200000
4250 212500
4500 225000
4750 237500
5000 250000
5250 262500
5500 275000
5750 287500
6000 300000
6250 312500
6500 325000
6750 337500
7000 350000
7250 362500
7500 375000
7750 387500
8000 400000
8250 412500
8500 425000
8750 437500
9000 450000
9250 462500
9500 475000
9750 487500
10000 500000
10250 512500
10500 525000
10750 537500
11000 550000
11250 562500
11500 575000
11750 587500
12000 600000
12250 612500
12500 625000
12750 637500
13000 650000
13250 662500
13500 675000
13750 687500
14000 700000
14250 712500
14500 725000
14750 737500
15000 750000
15250 762500
15500 775000
15750 787500
16000 800000
16250 812500
16500 825000
16750 837500
17000 850000
17250 862500
17500 875000
17750 887500
18000 900000
18250 912500
18500 925000
18750 937500
19000 950000
19250 962500
19500 975000
19750 987500
20000 1000000

